Universal stabilization of a parametrically coupled qubit

We autonomously stabilize arbitrary states of a qubit through parametric modulation of the coupling between a fixed frequency qubit and resonator. The coupling modulation is achieved with a tunable coupler design, in which the qubit and the resonator are connected in parallel to a superconducting quantum interference device. This allows for quasi-static tuning of the qubit-cavity coupling strength from 12 MHz to more than 300 MHz. Additionally, the coupling can be dynamically modulated, allowing for single photon exchange in 6 ns. Qubit coherence times exceeding 20 $\mu$s are maintained over the majority of the range of tuning, limited primarily by the Purcell effect. The parametric stabilization technique realized using the tunable coupler involves engineering the qubit bath through a combination of photon non-conserving sideband interactions realized by flux modulation, and direct qubit Rabi driving. We demonstrate that the qubit can be stabilized to arbitrary states on the Bloch sphere with a worst-case fidelity exceeding 80 %.

==> images/circuit.tikz <==
\documentclass[10pt]{article}
\usepackage[usenames]{color} %used for font color
\usepackage{amssymb} %maths
\usepackage{amsmath} %maths
\usepackage[utf8]{inputenc} %useful to type directly diacritic characters
\usepackage{tikz}
\usepackage{circuitikz}

\begin{document}

\begin{circuitikz}[scale=0.5]

%qubit
\draw 
(4,2)
to [short](0,2)
to [short](0,6)
to [capacitor, l=$C_q$](0,10)
to [short] (1,10)
to [short] (2,10)
to [barrier, l=$E_J$] (2,6)
to [short] (4,6)
;

\draw
(4,6)
to [short](6,6) 
to [L, l=$L_R$] (6,10)
to [short](8,10)
to [C, l=$C_R$](8,6)
to [short](8,2)
to [short](4,2)
;

%squid coupler
\draw
(4,6) to [squid, l=$L_c$,*-](4,2)
to [short,*-] (4,2) node[ground]{};

%capacitive coupler
%\draw
%(1,9) to[short,-*](1,10)
%to [capacitor, l=$C_g$](7,10)
%to [short,*-](7,9);

\draw
(2,10)
to [capacitor, l=$C_g$] (6,10)
;

\end{circuitikz}

\end{document}

==> images/scratch.tikz <==
\documentclass[10pt]{article}
\usepackage[usenames]{color} %used for font color
\usepackage{amssymb} %maths
\usepackage{amsmath} %maths
\usepackage[utf8]{inputenc} %useful to type directly diacritic characters
\usepackage{tikz}
\usepackage[american]{circuitikz}

\begin{document}

\begin{circuitikz}[scale=0.5,font={\fontfamily{phv}\selectfont},
        	capacitor/.append style={bipoles/length=.4cm,bipoles/thickness=1},
            transmission line/.append style={bipoles/length=.7cm,bipoles/thickness=1},
            squid/.append style={bipoles/length=.7cm,bipoles/thickness=1}
            ]
            \node[scale=0.8] at (-1.5, 2.5) {\textbf{a}};
            \filldraw[fill=blue!20!white, draw=blue!20!white] (6.75,-1.5) rectangle (3.75,2.5);
            \node[scale=0.8] at (5.25,2) {\textbf{Transmon}};
            \filldraw[fill=red!20!white, draw=red!20!white] (13.25,-1.5) rectangle (7.75,2.5);
            \node[scale=0.8] at (10.5,2) {\textbf{Resonator Array}};
        	\draw
            	(0,0) node[anchor=east]{\scriptsize Out}
  				to[capacitor, *-] (1.0,0)
                to[transmission line,l_=$\nu_{\scriptstyle \text{read}}$] (2.5,0)
                to[capacitor] (4.0,0)
                to[squid,/tikz/circuitikz/bipoles/length=0.9cm,l=$\nu_q (t)$] (6.5,0)
                to[capacitor,l=$g_q$] (8.0,0)
                to[transmission line,l_=$\nu_r$] (9.0,0)
                to[capacitor,l=$g_r$] (10.0,0)
                to[open, l_=$\times n$] (11.0,0)
                to[capacitor,l=$g_r$] (12.0,0)
                to[transmission line,l_=$\nu_r$] (13.0,0)
                to[capacitor,l=$g_r$] (14.5,0)
                to[short] (14.5,-1) node[ground,scale=0.3] {}
                (4.25,0) to[capacitor] (4.25,-1) node[ground,scale=0.3] {}
                (6.25,0) to[capacitor] (6.25,-1) node[ground,scale=0.3] {}
                (2.75,0) to[short] (2.75,0.3) to[capacitor, -*] (2.75,1.3) node[anchor=south]{\scriptsize In}
                (5.25,0) node[scale=0.65] {$\Phi (t)$}
                (10.5,0) node[anchor=north] {$\cdots$};
            \node[scale=0.8] at (16.0, 2) {};
        \end{circuitikz}
  
\end{document}


